Kepler K2 Campaign 9: II. First space-based discovery of an exoplanet using microlensing

We present K2-2016-BLG-0005Lb, a densely sampled, planetary binary caustic-crossing microlensing event found from a blind search of data gathered from Campaign 9 of the Kepler K2 mission (K2C9). K2-2016-BLG-0005Lb is the first bound microlensing exoplanet discovered from space-based data. The event has caustic entry and exit points that are resolved in the K2C9 data, enabling the lens--source relative proper motion to be measured. We have fitted a binary microlens model to the Kepler data, and to simultaneous observations from multiple ground-based surveys. Whilst the ground-based data only sparsely sample the binary caustic, they provide a clear detection of parallax that allows us to break completely the microlensing mass--position--velocity degeneracy and measure the planet's mass directly. We find a host mass of $0.58\pm0.04 ~{\rm M}_\odot$ and a planetary mass of $1.1\pm0.1 ~{\rm M_J}$. The system lies at a distance of $5.2\pm0.2~$kpc from Earth towards the Galactic bulge, more than twice the distance of the previous most distant planet found by Kepler. The sky-projected separation of the planet from its host is found to be $4.2\pm0.3~$au which, for circular orbits, deprojects to a host separation $a = 4.4^{+1.9}_{-0.4}~$au and orbital period $P = 13^{+9}_{-2}~$yr. This makes K2-2016-BLG-0005Lb a close Jupiter analogue orbiting a low-mass host star. According to current planet formation models, this system is very close to the host mass threshold below which Jupiters are not expected to form. Upcoming space-based exoplanet microlensing surveys by NASA's Nancy Grace Roman Space Telescope and, possibly, ESA's Euclid mission, will provide demanding tests of current planet formation models.

==> pixels.txt <==
Table: Pixel used for decorrelation.

Description:
    List of row and columns of pixels used for decorrelation in the MCPM
    photometric reduction of K2-2016-BLG-0005. All the pixels are from
    the channel 30 of Kepler camera.
================================================================================
Byte-by-byte Description of file: pixels.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---    Row    XXX
   5-  7 I3     ---    Column XXX
--------------------------------------------------------------------------------
961 121
962 120
944 118
936 141
937 141
950 120
936 140
938 141
962 119
940 121
937 142
942 120
962 152
970 125
971 125
967 150
944 119
950 119
972 132
939 139
963 122
948 121
939 126
972 128
939 124
951 120
947 153
936 126
938 146
946 117
960 154
948 120
968 121
973 141
935 133
935 132
939 130
960 121
938 142
957 116
945 119
973 139
941 127
936 130
949 116
949 119
952 118
964 118
945 152
936 144
941 120
957 154
935 141
936 143
966 122
935 137
937 144
973 140
960 119
937 145
934 133
962 118
973 138
938 140
944 152
969 122
937 125
952 116
938 139
939 123
965 119
950 116
952 115
969 147
972 129
971 143
962 153
963 152
935 131
946 153
942 151
945 117
969 123
972 127
939 146
935 130
962 121
940 149
934 137
941 150
950 154
940 122
973 137
956 115
942 150
973 130
948 116
952 155
971 144
939 122

